Text-Aware Predictive Monitoring of Business Processes

The real-time prediction of business processes using historical event data is an important capability of modern business process monitoring systems. Existing process prediction methods are able to also exploit the data perspective of recorded events, in addition to the control-flow perspective. However, while well-structured numerical or categorical attributes are considered in many prediction techniques, almost no technique is able to utilize text documents written in natural language, which can hold information critical to the prediction task. In this paper, we illustrate the design, implementation, and evaluation of a novel text-aware process prediction model based on Long Short-Term Memory (LSTM) neural networks and natural language models. The proposed model can take categorical, numerical and textual attributes in event data into account to predict the activity and timestamp of the next event, the outcome, and the cycle time of a running process instance. Experiments show that the text-aware model is able to outperform state-of-the-art process prediction methods on simulated and real-world event logs containing textual data.

==> data/prefix_admissions.csv <==
index,na-0,naBoW50,naBoW100,naBoW500,naBoNG50,naBoNG100,naBoNG500,naPV10,naPV20,naPV100,naLDA10,naLDA20,naLDA100,nasequence1,nasequence2,nasequence4,nasequence8,nasequence16,nabag1,nabag2,nabag4,nabag8,nabag16,naset1,naset2,naset4,naset8,naset16,nt-0,ntBoW50,ntBoW100,ntBoW500,ntBoNG50,ntBoNG100,ntBoNG500,ntPV10,ntPV20,ntPV100,ntLDA10,ntLDA20,ntLDA100,ntsequence1,ntsequence2,ntsequence4,ntsequence8,ntsequence16,ntbag1,ntbag2,ntbag4,ntbag8,ntbag16,ntset1,ntset2,ntset4,ntset8,ntset16,oa-0,oaBoW50,oaBoW100,oaBoW500,oaBoNG50,oaBoNG100,oaBoNG500,oaPV10,oaPV20,oaPV100,oaLDA10,oaLDA20,oaLDA100,oasequence1,oasequence2,oasequence4,oasequence8,oasequence16,oabag1,oabag2,oabag4,oabag8,oabag16,oaset1,oaset2,oaset4,oaset8,oaset16,ct-0,ctBoW50,ctBoW100,ctBoW500,ctBoNG50,ctBoNG100,ctBoNG500,ctPV10,ctPV20,ctPV100,ctLDA10,ctLDA20,ctLDA100,ctsequence1,ctsequence2,ctsequence4,ctsequence8,ctsequence16,ctbag1,ctbag2,ctbag4,ctbag8,ctbag16,ctset1,ctset2,ctset4,ctset8,ctset16
1,0.2599006981540068,0.3088059606307555,0.3290506726640316,0.36200062959110796,0.2831215854198987,0.32501676766389304,0.3401151016414675,0.28306764619285324,0.2811649869882599,0.28876399513696993,0.2750584968491814,0.29944947665044963,0.3175851895717893,0.17428379399566554,0.17443335664234386,0.17443335664234386,0.17443335664234386,0.17443335664234386,0.17428379399566554,0.17443335664234386,0.17443335664234386,0.17443335664234386,0.17443335664234386,0.17428379399566554,0.17443335664234386,0.17443335664234386,0.17443335664234386,0.17443335664234386,6.286947388561753,7.686686699963026,8.530593079194599,5.829044588676049,5.530854964646534,7.591639392786138,5.490352336745905,6.724927634376208,5.373752602111929,7.4615366952417155,8.825870646867754,5.897683455986949,5.810201367734628,7.728372698243282,8.435645054913659,8.435645054913659,8.435645054913659,8.435645054913659,7.728372698243282,8.435645054913659,8.435645054913659,8.435645054913659,8.435645054913659,7.728372698243282,8.435621003194058,8.435732922979586,8.435732922979586,8.435732922979586,0.25628913780708645,0.31474986515426884,0.32652461939006683,0.3460972551028885,0.2933135304787313,0.30780308432075953,0.3183112418978542,0.2734327983148547,0.26439539009552865,0.28955480034485137,0.27276738897494435,0.3025134170617753,0.30313450035080564,0.16329297749845806,0.16345438348079636,0.16345438348079636,0.16345438348079636,0.16345438348079636,0.16329297749845806,0.16345438348079636,0.16345438348079636,0.16345438348079636,0.16345438348079636,0.16329297749845806,0.16350744365250494,0.16345438348079636,0.16345438348079636,0.16345438348079636,67.04055388508411,67.11802762846531,67.59874303564607,67.26914849335328,66.79764146515478,66.7889730110351,68.65026502212348,70.30728132557518,67.107819581239,67.09145521465223,66.94342064906178,67.3154624027379,67.0555664243587,172.9937937963286,155.32266273358377,155.32266273358377,155.32266273358377,155.32266273358377,172.9937937963286,155.32266273358377,155.32266273358377,155.32266273358377,155.32266273358377,172.9937937963286,155.3107002657048,155.31940699653862,155.31940699653862,155.31940699653862
2,0.7781795804058041,0.7783354748015442,0.7782983547486424,0.779765077626903,0.7781155296443241,0.7781744331429199,0.7790621793931345,0.7781795804058041,0.7781475561426054,0.7782067353620246,0.7781475561426054,0.7781795804058041,0.7780835009107259,0.7775978886913378,0.7779044496826524,0.7783800033109064,0.7783800033109064,0.7783800033109064,0.7775978886913378,0.7776057222225609,0.7782241594823309,0.7782241594823309,0.7782241594823309,0.7775978886913378,0.7776057222225609,0.7782241594823309,0.7782241594823309,0.7782241594823309,48.56101001580747,50.41121444874855,54.30747207622724,48.691372003804034,49.013195747071144,48.57357634344054,50.05575155856384,52.11270607884676,48.77384963379581,48.55629711104313,48.558427931319905,49.57859317138807,48.70932517623474,130.22050814041762,122.60776746606994,119.9474870599946,119.9474870599946,119.9474870599946,130.22050814041762,106.71629103622992,119.98920422514774,119.98920422514774,119.98920422514774,130.22050814041762,106.71629103622992,111.78245966924857,113.65584867460319,114.14059328240394,0.8991778567805394,0.8973964179793571,0.8982848766204427,0.883048949586775,0.8987949507628858,0.8982399949371787,0.8932707827421282,0.8989731358696075,0.8984599331264089,0.89805942292354,0.8992623953500783,0.898084828999109,0.8987751960560798,0.9029595780017072,0.9030054710378956,0.8963414114913468,0.8963414114913468,0.8963414114913468,0.9029595780017072,0.8990545101882536,0.8944787471433251,0.8944787471433251,0.8944787471433251,0.9029595780017072,0.8990545101882536,0.8944787471433251,0.8944787471433251,0.8944787471433251,63.9464799640549,61.91368126296622,65.21923814682215,63.0681663146167,62.39304608911808,62.30901326543951,62.86549593967266,67.16305526426923,62.89039995935768,62.477294265431254,62.187965116074636,62.42551685202231,62.11202384113272,193.52076416542525,177.47923053430821,165.71147036015498,165.71147036015498,165.71147036015498,193.52076416542525,184.085468165777,165.78020864559352,165.78020864559352,165.78020864559352,193.52076416542525,184.085468165777,175.10023930634648,175.1170232010596,176.19628712769767
3,0.325076469612055,0.3495083552859762,0.3640150845558227,0.3590902383445688,0.34909373585245673,0.35541665923264426,0.3532811322890625,0.3237032217968218,0.3140020096659109,0.3323596334584766,0.3416084482010328,0.35036335743771496,0.3736590280223119,0.11886922835862206,0.3716844068197883,0.29070371326958905,0.29070371326958905,0.29070371326958905,0.11886922835862206,0.0009505660260846034,0.29602346707100663,0.29602346707100663,0.29602346707100663,0.11886922835862206,0.0009505660260846034,0.20262412032025384,0.20673685927593127,0.20462541466837744,8.301802595363867,6.391075032705469,8.124886381080808,7.2597142068718625,6.338954641454627,8.547515574570081,5.977741851705981,6.110603374346626,5.831176269174622,8.406206608453912,9.02683659969369,5.695380199994276,6.752841295117621,8.266218772176966,6.590468942704028,9.035276900667393,9.035276900667393,9.035276900667393,8.266218772176966,65.71985858392064,8.53900504577366,8.53900504577366,8.53900504577366,8.266218772176966,65.71746902472088,57.4583229704057,58.23221958044921,58.98714827877199,0.30988028860963485,0.3272985036208689,0.3432685201935655,0.3223869369917549,0.3275896218716645,0.3230518106316152,0.3275349386214099,0.30058478860810256,0.303091565820842,0.3313555158405813,0.3067275239327581,0.3156365991733615,0.312462068757041,0.106886843890625,0.3169980400570162,0.25016692040205857,0.25016692040205857,0.25016692040205857,0.106886843890625,0.33812116984555785,0.2657891029840966,0.2657891029840966,0.2657891029840966,0.106886843890625,0.33812116984555785,0.3253612601002964,0.3337585362205578,0.3297656513487396,82.58116245784467,83.7600957552342,83.03575273628294,83.51432217287558,83.31872486276879,82.71633917102977,84.49073371886847,83.67792530135912,82.60151970314469,82.40351641261104,82.64847218329035,82.60113281102333,83.00348480908832,158.83362482460825,201.1650762458069,263.18789068613466,263.18789068613466,263.18789068613466,158.83362482460825,173.48106612684072,267.3588452530669,267.3588452530669,267.3588452530669,158.83362482460825,173.50986357524818,194.59645271194995,197.78031080872216,200.8840123947917
4,0.6196043907100935,0.6234266896713412,0.6245300466058101,0.6312556371333182,0.6267805077778871,0.6273088751655733,0.6238193027353989,0.6259789545659675,0.6221985836503064,0.6262704007100532,0.6243849839987834,0.6274120319295338,0.6225205494583874,0.6124346288493739,0.6132858447274707,0.6140759923702245,0.6151312870469371,0.6151312870469371,0.6124346288493739,0.6132858447274707,0.6028535882563689,0.6219867700604991,0.6219867700604991,0.6124346288493739,0.6132858447274707,0.5470586234568565,0.5536577885375017,0.557025228379139,51.245282192373324,53.227278896456355,56.40220701729165,51.35421011143736,52.084455851605284,51.36425009380528,52.72757848043235,54.443645385568026,51.747617561102075,51.18015446630157,51.18726885102825,52.52166335532837,51.4363421988762,117.28756911647949,102.94832815745116,112.70946383452872,121.78388718450348,121.78388718450348,117.28756911647949,89.67485205487084,94.88548256666591,129.34860591422023,129.34860591422023,117.28756911647949,89.67485205487084,90.8453347245471,91.39249860312496,94.86906445020722,0.8140519257520691,0.8003736677010955,0.7982063786823098,0.7296615264248879,0.8076881263444994,0.7929227990803307,0.7753861857702034,0.8184482993781281,0.8018985898860618,0.8121557208876007,0.8031896415871597,0.8069718602099879,0.8000306980969257,0.8268900964482905,0.8255271809313648,0.7391482414127036,0.6473536005123419,0.6473536005123419,0.8268900964482905,0.8225713224083471,0.6248905952722177,0.5788081816144947,0.5788081816144947,0.8268900964482905,0.8225713224083471,0.6294765744731774,0.6161226413953218,0.6047765808069357,82.50195659520824,79.83217188166074,83.17812519435745,81.64349835334308,80.37917433469426,81.42033486132159,83.05832304992967,85.16092754828612,81.41756014968986,81.52455955269745,81.00969715075388,80.50016840769533,80.25500547072289,179.3300575834613,154.24256737453032,193.00135320375625,204.75703171125568,204.75703171125568,179.3300575834613,158.04584571308715,192.12124214988216,226.89213091704903,226.89213091704903,179.3300575834613,158.04584571308715,184.81117124399404,198.7290589578505,210.87219834356068
5,0.3769378929755177,0.3838066564164219,0.3967335835634144,0.4071970867386042,0.4069584065880149,0.4101821817568385,0.3845879314511965,0.38797699809297065,0.3528978362578329,0.3953210256239436,0.3946039600835789,0.3799024631878887,0.4110296202411376,0.09215735525105086,0.4140911728670448,0.3597120998171174,0.23749847540621885,0.23749847540621885,0.09215735525105086,0.0,0.09270915572448546,0.2846472192726215,0.2846472192726215,0.09215735525105086,0.0,0.13254773059977826,0.20157934917180584,0.1874474980728708,8.026141464836499,6.343787723944867,8.271270163925486,7.261984992827787,6.4239608942982365,8.307683280426643,5.965514649712148,6.113254346362281,5.630519012208214,8.083542484487234,8.826939053921134,5.534478718814957,6.589091149767309,8.563156772446378,6.127371171194419,11.10820074376874,26.644036495597216,26.644036495597216,8.563156772446378,59.87482295699496,64.34710895314933,20.434510946409702,20.434510946409702,8.563156772446378,59.87482295699496,65.24782861389716,67.31360286113083,71.6665384407432,0.3083224325601935,0.30874670797189585,0.3474604961650028,0.3126566068688747,0.33571121067226484,0.3277688781035293,0.32526074148385714,0.3186512815318669,0.3233291459710905,0.3457158940756476,0.29124666131437155,0.3025764867385738,0.2905974934243719,0.07406473014454767,0.34196663264729804,0.3032596336272629,0.1620280136651048,0.1620280136651048,0.07406473014454767,0.33268265012690884,0.3169366528918222,0.20194183722037987,0.20194183722037987,0.07406473014454767,0.33268265012690884,0.31521767391569905,0.3072033174756713,0.3043099806432145,95.7083581992264,94.8835853398007,93.24382241570936,97.20803492247198,93.76644129581345,93.84384771033446,95.57733052582618,95.90194867655329,94.6201808078652,94.20257718598677,93.30251600262643,95.19980543809791,94.96912543895729,149.02186847067446,184.50738385466497,193.03153037053173,191.59509735923598,191.59509735923598,149.02186847067446,160.6078333401461,195.79656122770717,201.76817574384896,201.76817574384896,149.02186847067446,160.6078333401461,188.4977213789032,216.62794753809257,231.46927365331769
6,0.5521179402332859,0.5612901234806709,0.5640891499162888,0.5775102828932143,0.5875325903748495,0.5568600398779093,0.5571231389278868,0.561298231410257,0.5819693637862963,0.5596664534992969,0.5675735699636419,0.5710375152791255,0.5471459067392964,0.5318381229071137,0.5346273664030673,0.5537798973879825,0.5549961383667293,0.5549961383667293,0.5318381229071137,0.5315880836737914,0.5552075212622868,0.5316276368285008,0.5316276368285008,0.5318381229071137,0.5315880836737914,0.5296304240692413,0.5164199919560009,0.5174655079178713,47.59884299659311,49.11197906799818,51.559520719305276,47.68578692375368,48.48925938932846,47.725169855273826,48.926054145968806,50.366586545893824,47.869499853716675,47.363409590689784,47.60801664996561,48.49096926468968,47.8103628220475,102.93848488657295,85.4380017816532,94.27270950900044,98.31953808966743,98.31953808966743,102.93848488657295,73.54514439443115,78.5045741236731,115.98189561266176,115.98189561266176,102.93848488657295,73.54514439443115,77.87662105501094,80.68424259427965,85.03144366002203,0.7165256247240887,0.6905383044797525,0.7169245204710137,0.6470671794050368,0.7381583919289691,0.6723004253808559,0.6826119982386525,0.7446713551126799,0.7193061553636881,0.7406008938461998,0.7128255419339027,0.7351557851031201,0.6941799957418011,0.7957389754838877,0.7927623461976615,0.7124583746787522,0.2787762155698209,0.2787762155698209,0.7957389754838877,0.7894716385114817,0.580944780681801,0.3491785913820382,0.3491785913820382,0.7957389754838877,0.7894716385114817,0.6088665564279675,0.4913880612032199,0.4677499495558956,97.03762044638957,90.70180439196066,94.1286753990109,94.84984252575813,92.40298208154935,95.37471178071756,96.36712566050468,96.7509258929682,94.82887121075342,93.371674563046,91.19549183024547,96.14094559168284,94.63876703454285,168.94555004341993,137.24375024104316,172.35511432590846,199.39399901188816,199.39399901188816,168.94555004341993,140.17183060085665,163.61884875848762,213.40799904437526,213.40799904437526,168.94555004341993,140.17183060085665,155.09118420540597,185.13087004411042,200.46342365554543
7,0.4404531501838747,0.4045154895523585,0.4075851517325793,0.3909401646694931,0.4350464000379556,0.3980383539589323,0.4674730394443513,0.4233347754660184,0.4339063775595191,0.4236622601708225,0.4364058392999445,0.4050073115788511,0.4235365117708503,0.09567357868431883,0.4102478797923322,0.3942595396585055,0.1477523051305359,0.1477523051305359,0.09567357868431883,0.0,0.07087656529516995,0.19033491606880856,0.19033491606880856,0.09567357868431883,0.0,0.13234170987439298,0.18643732803668853,0.1280391959461727,9.19181104178022,7.559182182318582,9.38158569356966,8.51821678475734,7.691074557413629,9.39419942206252,7.274680362514131,7.187548955978142,6.867944324161552,8.983848453196444,9.846911151396418,6.937413782190392,7.91767469370971,8.920319286899536,7.2776756575373165,11.966657526894615,38.95461572386722,38.95461572386722,8.920319286899536,56.35376474424433,48.413425725607894,33.11866091199145,33.11866091199145,8.920319286899536,56.17731893761286,49.83607564784104,55.620933813929774,56.930905772237,0.31530646523753064,0.2729527162010283,0.36767371925847786,0.29136066425637075,0.2909617123521277,0.31783649402258096,0.3177640170773083,0.30746865805319035,0.3015780380713696,0.3497861336174646,0.2877332013231533,0.29498002555646785,0.28537831156862603,0.093292201458778,0.3086859901337374,0.2819503523636201,0.11672428905807836,0.11672428905807836,0.093292201458778,0.3301045965209263,0.3067746447694372,0.12215136989796058,0.12215136989796058,0.093292201458778,0.3301045965209263,0.3217630689723713,0.26017010547944114,0.2664056777204875,113.0709747473218,117.7502219364452,115.36820596678844,126.18420985747744,119.49183237485529,120.84438151777664,123.76944922800254,119.49930123882969,122.28735660344664,116.98314379020646,116.82006772221213,115.1640573947062,121.62012026943368,152.16620470247784,181.58400904144,176.27342609281914,191.7244849424497,191.7244849424497,152.16620470247784,162.76226351311118,180.6459101555143,221.2357486321491,221.2357486321491,152.16620470247784,163.16741970313763,173.47366085228037,209.78543935202003,219.54160688728408
8,0.4941098871209031,0.5328792497749906,0.5221056860171696,0.5235373317013464,0.489488758080544,0.4828123496391339,0.4755998523440384,0.5108087317557758,0.5175205597956722,0.4825574474476145,0.4806381760960047,0.5023609788394499,0.4683562581111755,0.4053433001107419,0.3997837492909813,0.4994218251586644,0.4867058942393782,0.4276461638774179,0.4053433001107419,0.3912081678956325,0.4398554597609731,0.4466453030580481,0.455941390650693,0.4053433001107419,0.3912081678956325,0.3931252994442853,0.44452417452189136,0.42802394972144575,44.50529192300382,45.41870854884896,46.61036713534938,44.00453071203732,44.708607049092656,44.30488726117958,45.33037564494341,46.04838163069956,44.285197753870925,44.02680306980549,44.07340597781264,44.8472138153786,44.55863071894914,94.28636338239595,77.84667790177049,80.20731444733397,66.08375469998244,73.43573613629975,94.28636338239595,66.66367362780738,66.50542392611162,63.42465036215757,74.83747704642605,94.28636338239595,66.66367362780738,65.47186121404148,71.12217966710698,71.97308234602512,0.5567051988601189,0.52644015914621,0.563487143310007,0.4935101156132318,0.5595478525888339,0.5174077085704992,0.5180570301550629,0.5741603672139567,0.5181408875216673,0.5819416309190351,0.5533178749831429,0.5789823795486244,0.5426234088503302,0.7139966242582895,0.6973223328620322,0.6384623943383635,0.19177348337622752,0.13766492021059407,0.7139966242582895,0.6684083726349004,0.4758375270599039,0.19857737951083368,0.1433632832494972,0.7139966242582895,0.6684083726349004,0.5252870996238176,0.34329918385887226,0.34138221503905386,115.90711927688952,119.74703806433077,119.27183365801302,121.84890684889099,119.57055884998198,127.93051775076876,124.23155692913572,127.36098920313844,123.39270987430015,116.86014583832758,117.25684698075615,117.40040797748944,123.36561924687142,174.7544834241381,151.22740909937778,176.71574696224798,198.50964500719138,194.4050828142717,174.7544834241381,151.9535337900451,172.6542119550846,197.55482055025882,195.74146632801296,174.7544834241381,151.9535337900451,161.52765726844063,206.43365481816147,213.02339954762815


==> data/prefix_werk.csv <==
index,na-0,naBoW50,naBoW100,naBoW500,naBoNG50,naBoNG100,naBoNG500,naPV10,naPV20,naPV100,naLDA10,naLDA20,naLDA100,nasequence1,nasequence2,nasequence4,nasequence8,nasequence16,nabag1,nabag2,nabag4,nabag8,nabag16,naset1,naset2,naset4,naset8,naset16,nt-0,ntBoW50,ntBoW100,ntBoW500,ntBoNG50,ntBoNG100,ntBoNG500,ntPV10,ntPV20,ntPV100,ntLDA10,ntLDA20,ntLDA100,ntsequence1,ntsequence2,ntsequence4,ntsequence8,ntsequence16,ntbag1,ntbag2,ntbag4,ntbag8,ntbag16,ntset1,ntset2,ntset4,ntset8,ntset16,oa-0,oaBoW50,oaBoW100,oaBoW500,oaBoNG50,oaBoNG100,oaBoNG500,oaPV10,oaPV20,oaPV100,oaLDA10,oaLDA20,oaLDA100,oasequence1,oasequence2,oasequence4,oasequence8,oasequence16,oabag1,oabag2,oabag4,oabag8,oabag16,oaset1,oaset2,oaset4,oaset8,oaset16,ct-0,ctBoW50,ctBoW100,ctBoW500,ctBoNG50,ctBoNG100,ctBoNG500,ctPV10,ctPV20,ctPV100,ctLDA10,ctLDA20,ctLDA100,ctsequence1,ctsequence2,ctsequence4,ctsequence8,ctsequence16,ctbag1,ctbag2,ctbag4,ctbag8,ctbag16,ctset1,ctset2,ctset4,ctset8,ctset16
1,0.2069634898903247,0.24967399287896624,0.2597160947870705,0.2697734246333042,0.2537792370214371,0.260660440635866,0.2744916729118714,0.23057629198014776,0.2450412664028609,0.2482063389512351,0.247641148212692,0.2411157900822289,0.256100346819873,0.1836236079007456,0.21080030694972293,0.21080030694972293,0.21080030694972293,0.21080030694972293,0.1836236079007456,0.21080030694972293,0.21080030694972293,0.21080030694972293,0.21080030694972293,0.1836236079007456,0.21080030694972293,0.21080030694972293,0.21080030694972293,0.21080030694972293,0.4425771509528463,0.4383499636653211,0.4381494698263854,0.4414718060089757,0.4391571810557911,0.4399443936567263,0.4393812448196736,0.44406430267633096,0.4417366380082164,0.4419001020319375,0.4414946720820084,0.43933763087098265,0.4386262500570233,0.5779725610952526,0.5943282047473686,0.5943282047473686,0.5943282047473686,0.5943282047473686,0.5779725610952526,0.5943282047473686,0.5943282047473686,0.5943282047473686,0.5943282047473686,0.5779725610952526,0.5943710784761645,0.5963895552273991,0.5964942500482374,0.5964942500482374,0.21113202773504894,0.3053133351892232,0.3112257170959804,0.32517608580437235,0.30146733582579355,0.3009515298453857,0.3197379552939652,0.2361787326720197,0.2539436783842988,0.27614298047984503,0.2883487321629203,0.2692127159039027,0.3210435426403028,0.21861177825146147,0.20518501372564069,0.20518501372564069,0.20518501372564069,0.20518501372564069,0.21861177825146147,0.20518501372564069,0.20518501372564069,0.20518501372564069,0.20518501372564069,0.21861177825146147,0.20518501372564069,0.20518501372564069,0.20518501372564069,0.20518501372564069,0.6170736037098974,0.5907606354445134,0.5873680531337918,0.5884676336683986,0.5940667931547103,0.5943826233094694,0.5876083573754596,0.60759912941115,0.6050482872215823,0.6048162083688053,0.6000158080163922,0.5942008061704823,0.5916146752153938,0.675156002270447,0.6980648667540656,0.6980648667540656,0.6980648667540656,0.6980648667540656,0.675156002270447,0.6980648667540656,0.6980648667540656,0.6980648667540656,0.6980648667540656,0.675156002270447,0.6942937904626029,0.6956452365321123,0.6957155960067858,0.6957155960067858
2,0.3201776504597895,0.3571098697186185,0.3693924708034799,0.3646067004333552,0.3542782450384753,0.3527216285043159,0.3624382018206674,0.3317417289316381,0.3427670604246925,0.3443874021449712,0.34718318731585196,0.34937483350993337,0.3563089075207708,0.2326941716274505,0.2943212779669889,0.3066151044605441,0.3066151044605441,0.3066151044605441,0.2326941716274505,0.26712663633905903,0.2813607660604302,0.2813607660604302,0.2813607660604302,0.2326941716274505,0.26712663633905903,0.27947019516799165,0.28011137282397336,0.28011137282397336,0.1455381419213617,0.14430100352075542,0.1438783471388057,0.1467606971394495,0.14458208374930587,0.14471509900961912,0.1443496574113715,0.1485423602982629,0.14614720714167193,0.1468867269071115,0.1459781609996409,0.14435164569449474,0.14542984848525325,0.2151971541002493,0.19161546694753687,0.19605356458474726,0.19605356458474726,0.19605356458474726,0.2151971541002493,0.19146998091875528,0.19865319980321144,0.19865319980321144,0.19865319980321144,0.2151971541002493,0.1914400030970576,0.19673365582231506,0.19788871540041034,0.19788871540041034,0.4418623959354698,0.4356805080221475,0.43567716348740737,0.43281021131503294,0.4502313529392322,0.4483985707969283,0.4320156140580769,0.44116220612843854,0.4419310768398492,0.4342918029058061,0.4427867763389116,0.44337182434968586,0.4456701253700979,0.41794411658961256,0.4354561442229764,0.4381508842027075,0.4381508842027075,0.4381508842027075,0.41794411658961256,0.42589423682491584,0.429289879644589,0.429289879644589,0.429289879644589,0.41794411658961256,0.42589423682491584,0.42939756863591655,0.42955622402556587,0.42955622402556587,0.19802910744357724,0.19122473246166768,0.1891040970679908,0.19148128345193904,0.1918239541584687,0.1926965535562242,0.1924411878996763,0.19678302868164912,0.19617655178052712,0.19663404228094802,0.19512237751147124,0.19241826488008126,0.19388988984175007,0.2644026212673368,0.22360995191487834,0.23131361730665365,0.23131361730665365,0.23131361730665365,0.2644026212673368,0.2234369880896601,0.23323280600643204,0.23323280600643204,0.23323280600643204,0.2644026212673368,0.226330745322172,0.23309866555217165,0.2344320046687915,0.2344320046687915
3,0.4339726044698904,0.4419258237560391,0.4480323967005687,0.4481606181585879,0.4468874941279934,0.4464500129592192,0.4415080187489276,0.4344796948835567,0.4327214219697596,0.4383294933701733,0.4452740757823739,0.4341275547410408,0.4474313923465322,0.3175424808958248,0.3994325641948629,0.4180622205936847,0.4180622205936847,0.4180622205936847,0.3175424808958248,0.3430604902651088,0.35992514581999396,0.359925145819994,0.35992514581999396,0.3175424808958248,0.3430604902651088,0.35835440276534525,0.3616280751298854,0.3616280751298854,0.05780489377147949,0.05732550271412504,0.057555600531722574,0.06171292243984983,0.057279971727420775,0.057415163980629125,0.0584623485500181,0.0616103095968934,0.058481245704691036,0.05934153442465408,0.05918784099090739,0.05745552824361004,0.059165634588272675,0.10274630611694296,0.08215138165998123,0.07528309562024897,0.07528309562024897,0.07528309562024897,0.10274630611694296,0.08234241362261402,0.07454414986797231,0.07454414986797231,0.07454414986797231,0.10274630611694296,0.08232891815981158,0.07326035314225009,0.07346323855649455,0.07346323855649455,0.5168774514876144,0.5078582089191042,0.501201082904846,0.4982260471093065,0.5129998534811204,0.5182757019575926,0.4973054250504102,0.5124282578134137,0.5142174759652337,0.5083870075810564,0.5173003243763469,0.5191861237767067,0.5125629631681116,0.4873689768506232,0.4978877505851873,0.5142457732786174,0.5142457732786174,0.5142457732786174,0.4873689768506232,0.4537518011016769,0.4598447977721719,0.4598447977721719,0.4598447977721719,0.4873689768506232,0.4537518011016769,0.4754469658409494,0.4748516576512688,0.4748516576512688,0.07508278380277235,0.07324503060990678,0.07145104189815321,0.07382105030198494,0.07188159271117532,0.07361119851052131,0.07469318215406935,0.07517316045997137,0.075305832246517,0.0758544229614712,0.07426204846715229,0.07408010061529305,0.07429559501975128,0.12913894807006795,0.09677317514936493,0.08514247660898841,0.08514247660898841,0.08514247660898841,0.12913894807006795,0.09674285955884272,0.08399709897552368,0.08399709897552368,0.08399709897552368,0.12913894807006795,0.09845575091864464,0.08513336247824922,0.08544026407890537,0.08544026407890537
4,0.5673579057900999,0.5764352942301992,0.5757558084086851,0.5800485263966814,0.5861394225517871,0.5697926768526352,0.5779102068190339,0.5747886426198416,0.56541879922357,0.5595762778817971,0.5740055632859181,0.5710808380963373,0.579384415899089,0.4743007223857265,0.5166959487914059,0.5591182747633211,0.5724348856333226,0.5724348856333226,0.4743007223857265,0.4735235739418617,0.5202874245260878,0.5289331999593153,0.5289331999593153,0.4743007223857265,0.4735235739418617,0.5188819133036212,0.5090283102855075,0.5090283102855075,0.02157682209611689,0.02159059861218563,0.02176929715133513,0.025158527436089227,0.02174155129517151,0.021804580095137242,0.022646938749875143,0.026108234570412454,0.022922793177709087,0.02308189287845936,0.02325612002501852,0.021487705650923512,0.023520791721758427,0.04777228466491002,0.03779106479608512,0.03011682658285497,0.030495707149496506,0.030495707149496506,0.04777228466491002,0.03732838081125977,0.028264436206579837,0.02893077410308204,0.02893077410308204,0.04777228466491002,0.037321592506080456,0.028470750249126237,0.028488381443867995,0.028488381443867995,0.6294697159372393,0.6171774403180625,0.6085353724073538,0.601872937567567,0.61248493807009,0.6264644861365152,0.6064787170331897,0.6181922341916963,0.6338725527615969,0.6198781096804054,0.6191176907780376,0.6226808170141835,0.6240989712018723,0.6058958198872916,0.6170635511934042,0.6376943313607025,0.6336930222704359,0.6336930222704359,0.6058958198872916,0.55142449466184,0.5769094660948125,0.5827048872549337,0.5827048872549337,0.6058958198872916,0.55142449466184,0.5643667946986167,0.5683854256952489,0.5683854256952489,0.03087891051131308,0.030256196524043388,0.029470937689368593,0.030501662312316026,0.029802692327940576,0.030999443720298506,0.031318214922029686,0.029901573913920163,0.030229838847839537,0.02943688514429845,0.029057930731193126,0.031247918294885282,0.031621210976187364,0.06297834512349755,0.04617889014905637,0.035505631454154404,0.03599514759243905,0.03599514759243905,0.06297834512349755,0.04597280565009658,0.032795108851511164,0.03367692319295169,0.03367692319295169,0.06297834512349755,0.04676036320143692,0.03351829221710967,0.03355392357991748,0.03355392357991748
5,0.7391906644360431,0.7282800089614636,0.7161920437622579,0.7301752488025937,0.7172793865659288,0.7269143443716811,0.7205432931690982,0.7343644364947228,0.7227046418630759,0.7236836265429102,0.7270337871192045,0.7297876237201268,0.7269392621125088,0.6412276421578993,0.6727593746641007,0.7358917312919184,0.7490317441314334,0.7490317441314334,0.6412276421578993,0.6187091582590408,0.6728986085049319,0.6922721126229814,0.6922721126229814,0.6412276421578993,0.6187091582590408,0.6581871365876494,0.6740431629074225,0.6740431629074225,0.01811655323960829,0.0178748285763628,0.017143496099396333,0.0214230300526088,0.017713767919362668,0.018054422719509067,0.019399235732233868,0.022886237905618303,0.01979375428539816,0.01981885302204753,0.019859617751467967,0.017902819696990386,0.02020010713882954,0.029115963354901808,0.024879131548972682,0.020701202782371045,0.020485137611920855,0.020485137611920855,0.029115963354901808,0.02388436356959395,0.019879647556246167,0.019527164929333558,0.019527164929333558,0.029115963354901808,0.0238825957508096,0.02384883919120074,0.0183252704249861,0.0183252704249861,0.7488508290352409,0.7362912723621586,0.7027677791399127,0.7063783702457952,0.7452951536012269,0.7367338528980121,0.7162079616168324,0.7460829334451178,0.7352519749778216,0.7514129133250995,0.7377067445709097,0.7424425368414144,0.7366977023661031,0.7348896908732111,0.7370741083720557,0.757496129132227,0.7588465698377835,0.7588465698377835,0.7348896908732111,0.6622359695360833,0.7068125453013294,0.7204294140128705,0.7204294140128705,0.7348896908732111,0.6622359695360833,0.6887695487317291,0.6990561407731063,0.6990561407731063,0.02212148159031854,0.0196290547191416,0.019509869725087444,0.020105870858451096,0.020431834538812886,0.019256255813370732,0.021089941752599883,0.02157322106524048,0.02239249318535902,0.02176603519214682,0.019550561885050617,0.02194040095100049,0.0225488089275884,0.03800634739985825,0.02965249382278,0.024589658402834613,0.02442987502222231,0.02442987502222231,0.03800634739985825,0.029222565971601836,0.023326977893411788,0.023020214615190184,0.023020214615190184,0.03800634739985825,0.029405734586880224,0.0283149690519582,0.021355088264985448,0.021355088264985448
6,0.7902837743439548,0.7798826531139277,0.7821273199527089,0.7714201323251417,0.771984649122807,0.7639642893047818,0.7252513790557269,0.7696221708306948,0.7714437045394645,0.7632824037681982,0.7781582878066106,0.7803059638585956,0.7651313232272754,0.7053064120019122,0.7214009559312026,0.7924742053134678,0.8489851972344505,0.8489851972344505,0.7053064120019122,0.6981989840052624,0.7521159063325478,0.8128432063730039,0.8128432063730039,0.7053064120019122,0.6981989840052624,0.7359088897546776,0.7688443872643324,0.7688443872643324,0.014252972767469747,0.013856246548580323,0.0136485086026603,0.01763612070935028,0.013909114577617955,0.013992905129593058,0.01621446801102349,0.019098775777455883,0.01552085523513084,0.01502079607106752,0.01615376813388197,0.014159529106331547,0.016286380399534426,0.02142075800008584,0.0208416496940414,0.017278737456766276,0.01594664758920861,0.01594664758920861,0.02142075800008584,0.01884015641365088,0.015930775326075817,0.016016172356386738,0.016016172356386738,0.02142075800008584,0.018840789988800948,0.01913621668986196,0.015177940412306247,0.015177940412306247,0.7931482976754229,0.7543638927977337,0.7498721868906585,0.7651039904776319,0.766087379873841,0.8020695185412352,0.7553436784432459,0.7968763114822898,0.7903587092852706,0.8060953861294691,0.7938887677523777,0.7782078899793881,0.7844689972129878,0.7876058513728093,0.7902894353981311,0.7963434259629912,0.8499067568354893,0.8499067568354893,0.7876058513728093,0.6972624798711756,0.7404022476095086,0.814927493346813,0.814927493346813,0.7876058513728093,0.6972624798711756,0.7572742206348044,0.756923541434411,0.756923541434411,0.014720174789604187,0.0120869898284379,0.012036493065256705,0.011997667618600895,0.011718829701896059,0.011698522442957791,0.013280202743538095,0.013503048551991937,0.013426564149738505,0.010861600305449779,0.01169881382707397,0.013883219128602063,0.016147763952065474,0.025218112214931167,0.02139035233649309,0.018526363144461568,0.017491369731423515,0.017491369731423515,0.025218112214931167,0.02041747554341108,0.016477138057168387,0.017568031402769496,0.017568031402769496,0.025218112214931167,0.02029931187692441,0.02131428975233681,0.015505639048994085,0.015505639048994085
7,0.797352892398393,0.8511627906976746,0.8196403828355294,0.7849383120427994,0.8402239448751078,0.7960048799707582,0.8190823403515126,0.8079774960462524,0.8283376399655468,0.8155847415091184,0.8622369878183833,0.8453731790435531,0.849995051954478,0.7294158533406702,0.7807880887049615,0.8200021836445026,0.8838256075646821,0.8838256075646821,0.7294158533406702,0.7804086829050334,0.8001155990752075,0.80792277959297,0.80792277959297,0.7294158533406702,0.7804086829050334,0.7975452196382429,0.7621738181024129,0.7621738181024129,0.00042162954820116266,0.00046774021341023416,0.0005432159655777984,0.0035708360675590803,0.00039769767999366687,0.0004577597106175624,0.002296226972089976,0.005725466876477645,0.0022933222670477077,0.0020013003187008605,0.0027709951347364213,0.00042746837774707165,0.0024423067239442045,0.0072030668413603765,0.009400973886571035,0.0005447217482452059,0.0006116382249497557,0.0006116382249497557,0.0072030668413603765,0.007602981525377458,0.0006889653031630009,0.0006860476331467126,0.0006860476331467126,0.0072030668413603765,0.007602981525377458,0.0011876851193930776,0.0007912671570728985,0.0007912671570728985,0.7954545454545454,0.8062781027897307,0.7864341085271319,0.8356681432262827,0.7843249773482331,0.7955660618451315,0.7782332021897708,0.8294583166676189,0.7896228556834144,0.8091566196217359,0.7950669485553207,0.8285198762744872,0.8099532896044525,0.7953726370189039,0.8183391043938046,0.8376614306369006,0.8670634920634921,0.8670634920634921,0.7953726370189039,0.7527587779297765,0.791552441090405,0.8137310705710159,0.8137310705710159,0.7953726370189039,0.7527587779297765,0.8341168707049559,0.7527587779297765,0.7527587779297765,0.0013357039143449554,0.0004040159345391902,0.0006449078864110921,0.001803034908113375,0.0004171952381922597,0.0004780157034916722,0.0022001591668778567,0.0013312338477900706,0.0005027415021342737,0.00041915182380405165,0.000463221488226909,0.0021969945808354924,0.0036127797263281187,0.01103509567774681,0.01053191959722173,0.0006244951459742284,0.0006150027813666387,0.0006150027813666387,0.01103509567774681,0.009656862672575322,0.000872884896138768,0.0006894121895635908,0.0006894121895635908,0.01103509567774681,0.009656862672575322,0.0014966810846956768,0.0010370738712638075,0.0010370738712638075
8,0.8854166666666666,0.8854166666666666,0.9158249158249158,0.9444444444444444,0.8854166666666666,0.8854166666666666,0.9158249158249158,0.9158249158249158,0.8530465949820788,0.8530465949820788,0.8530465949820788,0.8854166666666666,0.8530465949820788,0.9174603174603172,0.8585858585858586,0.8530465949820788,1.0,1.0,0.9174603174603172,0.8585858585858586,0.8854166666666666,1.0,1.0,0.9174603174603172,0.8585858585858586,0.8854166666666666,0.8854166666666666,0.8854166666666666,0.00016199499491310906,6.430041152263378e-06,0.00015208595328860812,0.002902793688048061,0.0004030358398892752,6.661416694460584e-05,0.0028056652751969704,0.005466223420429623,0.0021437396286936947,0.0022384722610559967,0.00265599445305734,0.0004044298870573318,0.0028042286708031172,0.007842664640601826,0.010188448596394369,0.00033480188330645025,2.861368312757201e-05,2.861368312757201e-05,0.007842664640601826,0.007666736087263277,0.00042073311018124223,2.861368312757201e-05,2.861368312757201e-05,0.007842664640601826,0.007666736087263277,0.0007556871596140724,0.000786619977241424,0.000786619977241424,0.8645833333333334,0.7575757575757576,0.8645833333333334,0.8645833333333334,0.7575757575757576,0.9397849462365592,0.8645833333333334,0.8645833333333334,0.7575757575757576,0.7575757575757576,0.7575757575757576,0.8645833333333334,0.8645833333333334,0.9474548440065682,0.8193548387096775,0.7575757575757576,1.0,1.0,0.9474548440065682,0.7575757575757576,0.7575757575757576,1.0,1.0,0.9474548440065682,0.7575757575757576,0.7575757575757576,0.7575757575757576,0.7575757575757576,0.0008693748234230326,1.6075102880671228e-05,0.00011863613677489643,0.017543384496567137,1.6075102880671228e-05,0.00028816263371540183,0.0016284148094586335,0.0008508577758883484,1.6075102880671228e-05,1.6075102880671228e-05,1.6075102880671228e-05,0.0015828449024585544,0.0035667085500412,0.011700377201359516,0.012114096770224785,0.00042441838155880037,3.279320987654217e-05,3.279320987654217e-05,0.011700377201359516,0.010965546200495618,0.0005367733481364523,3.279320987654217e-05,3.279320987654217e-05,0.011700377201359516,0.010965546200495618,0.0010251238228911536,0.0010656299048549152,0.0010656299048549152

